A Comparison of Micromegas with x/y Strip Charge Readouts for Directional Recoil Detection

Detecting the topology and direction of low-energy nuclear and electronic recoils is broadly desirable in nuclear and particle physics, with applications in coherent elastic neutrino-nucleus scattering, astrophysical neutrino measurements, probing dark matter (DM) within the neutrino fog, and confirming the galactic origin of DM. Gaseous Time Projection Chambers (TPCs) offer the required gain and readout granularity, but must be large to achieve the required volume. Therefore, scalable, cost-effective readout technologies are essential. High-resolution x/y strip readouts, previously identified as the optimal balance between cost-efficiency and performance, are examined here. To guide the readout design of a 40-L detector under construction, we present a comparative analysis of 9 x/y strip configurations with Micromegas amplification. Each setup employs VMM3a front-end ASICs within the RD51 Scalable Readout System (SRS) for strip readout and a pulse height analyzer for reading out the Micromegas mesh. These techniques assess gain, gain resolution, x/y charge sharing, and spatial resolution of each setup. Configurations with a diamond-like carbon (DLC) layer exhibit improved spark resistance, allowing larger maximal gain and improved fractional gain resolution without notable impact on the spatial resolution. Although the DLC reduces the signal in the strips situated lower in the readout, this can be mitigated by narrowing the perpendicularly oriented strips above them. Our results allow us to select the optimal readout for future detectors. We also observe clear 3D tracks from alpha particles, with performance in good agreement with a simple simulation. Overall, Micromegas with x/y strip readout are promising for low-energy recoil observatories. However, dedicated amplification devices or improved electronics are needed to reach the fundamental performance limit of 3D electron counting.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



